Detecting topology through dynamics in interacting fermionic wires

We describe a protocol to read out the topological invariant of interacting 1D chiral models, based on measuring the mean chiral displacement of time-evolving bulk excitations. We present analytical calculations and numerical Matrix Product State simulations of interacting Su-Schrieffer-Heeger (SSH) chains, demonstrating how the mean chiral displacement allows to distinguish between topological insulator, trivial insulator and symmetry-broken phases. Finally, we provide an experimental blueprint for realizing a model displaying these three phases and describe how to detect those.

==> glossy/teaser.txt <==
Interacting 1D chiral can host both genuine topological phases, and more exotic symmetry-broken phases.
This work describe a dynamical method to characterize 1D chiral models, based on the direct observation of time-evolving bulk excitations.
The protocol is tested on top of a readily-feasible experimental set-up of an interacting Su-Schrieffer-Heeger (SSH) chain which realizes both topological and symmetry-broken phases.


==> list_of_changes.txt <==
Main Text:
- added sentence "It has been identified as the Aoki phase of the Gross-Neveu model..."
- changed sentence "In this work, we \andreas{extend the study of} the MCD to the case of many-particle systems." -> "In this work, we study the MCD of many-particle systems."

Supplemental Material:
- added references "Indeed, this fine-tuned point results in the nontrivial phase diagram studied in Ref.~\cite{Juenemann2017}, which was later studied in the context of Wilson-Hubbard matter in high energy physics~\cite{Bermudez2018,Tirrito2019,Kuno2019}."

List of References:
- added Kuno2019 -> https://doi.org/10.1103/PhysRevB.99.064105
- added Bermudez2018 -> https://doi.org/10.1016/j.aop.2018.10.007


==> response/comments__Pietro.txt <==
Referee A:

1. the referee didn't understand whether we used open or periodic bc. As such, the following phrase should be revised: "As the referee appreciates, we avoid all these subtleties by performing simulations on open boundary conditioned systems only."

2. particular contraction --> disconnected part?

why is point 3. from the referee missing in our reply? :)
-- I had in mind merging 3. and 4. because both concern the oscillations :) now it is included in A3... :)

3.
## his --> his/her, or "their"
## I would probably remove "Better said, the average should be taken over a time-window commensurate to a (large) multiple of the largest period of a given oscillation to achieve the best approximation to the infinite-time-window average."
## Figs. (c) and (d): missing Figure number!

6. yes, I think we should mention the chinese guy at this stage

11. let me try to remember :)
## in the SuppMat, page 3, line 2, the Hamiltonian inside G_0 should be H_0, and G_0 should be G
## it must be that all poles of G(k, −ω ̃) at half-filling move to the upper plane, and the semi-circle is closed in the lower plane, so that these poles don't contribute. As such, the second term in the round parenthesis in the 2nd line of Eq.(S.14) is not there, and one gets the quantized result. But I don't see this so clearly now, let me think more.
